Duality in a hyperbolic interaction model integrable even in a strong confinement: Multi-soliton solutions and field theory

Models that remain integrable even in confining potentials are extremely rare and almost non-existent. Here, we consider a one-dimensional hyperbolic interaction model, which we call as the Hyperbolic Calogero (HC) model. This is classically integrable even in confining potentials (which have box-like shapes). We present a first-order formulation of the HC model in an external confining potential. Using the rich property of duality, we find multi-soliton solutions of this confined integrable model. Absence of solitons correspond to the equilibrium solution of the model. We demonstrate the dynamics of multi-soliton solutions via brute-force numerical simulations. We studied the physics of soliton collisions and quenches using numerical simulations. We have examined the motion of dual complex variables and found an analytic expression for the time period in a certain limit. We give the field theory description of this model and find the background solution (absence of solitons) analytically in the large-N limit. Analytical expressions of soliton solutions have been obtained in the absence of external confining potential. Our work is of importance to understand the general features of trapped interacting particles that remain classically integrable and can be of relevance to the collective behaviour of trapped cold atomic gases as well.

==> iopart.cls.txt <==
%% 
%% This is file `iopart.cls'
%% 
%% This file is distributed in the hope that it will be useful, 
%% but WITHOUT ANY WARRANTY; without even the implied warranty of 
%% MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE. 
%% 
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
%
\NeedsTeXFormat{LaTeX2e}
\ProvidesClass{iopart}[1996/06/10 v0.0 IOP Journals LaTeX article class]
\newcommand\@ptsize{0}
\newif\if@restonecol
\newif\if@titlepage
\newif\ifiopams
\@titlepagefalse
\DeclareOption{a4paper}
   {\setlength\paperheight {297mm}%
    \setlength\paperwidth  {210mm}}
\DeclareOption{letterpaper}
   {\setlength\paperheight {11in}%
    \setlength\paperwidth  {8.5in}}
\DeclareOption{landscape}
   {\setlength\@tempdima   {\paperheight}%
    \setlength\paperheight {\paperwidth}%
    \setlength\paperwidth  {\@tempdima}}
\DeclareOption{10pt}{\renewcommand\@ptsize{0}}
\DeclareOption{11pt}{\renewcommand\@ptsize{2}} % No 11pt version
\DeclareOption{12pt}{\renewcommand\@ptsize{2}}
\DeclareOption{draft}{\setlength\overfullrule{5pt}}
\DeclareOption{final}{\setlength\overfullrule{0pt}}
\DeclareOption{titlepage}{\@titlepagetrue}
\DeclareOption{notitlepage}{\@titlepagefalse}
\ExecuteOptions{letterpaper,final}
\ProcessOptions
\DeclareMathAlphabet{\bi}{OML}{cmm}{b}{it}
\DeclareMathAlphabet{\bcal}{OMS}{cmsy}{b}{n}
\input{iopart1\@ptsize.clo}
\setlength\lineskip{1\p@}
\setlength\normallineskip{1\p@}
\renewcommand\baselinestretch{}
\setlength\parskip{0\p@ \@plus \p@}
\@lowpenalty   51
\@medpenalty  151
\@highpenalty 301
\setlength\parindent{2em}
\setcounter{topnumber}{8}
\renewcommand\topfraction{1}
\setcounter{bottomnumber}{3}
\renewcommand\bottomfraction{.99}
\setcounter{totalnumber}{8}
\renewcommand\textfraction{0.01}
\renewcommand\floatpagefraction{.8}
\setcounter{dbltopnumber}{6}
\renewcommand\dbltopfraction{1}
\renewcommand\dblfloatpagefraction{.8}
%
\pretolerance=5000
\tolerance=8000
%
% Headings for all pages apart from first
%
\def\ps@headings{\let\@oddfoot\@empty
      \let\@evenfoot\@empty
      \def\@evenhead{\thepage\hfil\itshape\rightmark}%
      \def\@oddhead{{\itshape\leftmark}\hfil\thepage}%
      \let\@mkboth\markboth
      \let\sectionmark\@gobble
      \let\subsectionmark\@gobble}
%
% Headings for first page
%
\def\ps@myheadings{\let\@oddfoot\@empty\let\@evenfoot\@empty
    \let\@oddhead\@empty\let\@evenhead\@empty
    \let\@mkboth\@gobbletwo
    \let\sectionmark\@gobble
    \let\subsectionmark\@gobble}
%
% \maketitle just ends page
%
\newcommand\maketitle{\newpage}
%
% Article titles
%
% Usage: \title[Short title]{Full title}
% [Short title] is optional; use where title is too long
% or contains footnotes, 50 characters maximum 
%
\renewcommand{\title}{\@ifnextchar[{\@stitle}{\@ftitle}}
\def\@stitle[#1]#2{\markboth{#1}{#1}%
    \thispagestyle{myheadings}%
    \vspace*{3pc}{\exhyphenpenalty=10000\hyphenpenalty=10000 
    \Large\raggedright\noindent
    \bf#2\par}}
\def\@ftitle#1{\markboth{#1}{#1}%
    \thispagestyle{myheadings}%
    \vspace*{3pc}{\exhyphenpenalty=10000\hyphenpenalty=10000 
    \Large\raggedright\noindent
    \bf#1\par}}
%
% Can use \paper instead of \title
%
\let\paper=\title
%
% Generic title command for articles other than papers
%
% Usage: \article[Short title]{ARTICLE TYPE}{Full title}
% [Short title] is optional; use where title is too long
% or contains footnotes, 50 characters maximum 
%
\newcommand{\article}{\@ifnextchar[{\@sarticle}{\@farticle}}
\def\@sarticle[#1]#2#3{\markboth{#1}{#1}%
    \thispagestyle{myheadings}%
     \vspace*{.5pc}%
    {\parindent=\mathindent \bf #2\par}%
     \vspace*{1.5pc}%
    {\exhyphenpenalty=10000\hyphenpenalty=10000
     \Large\raggedright\noindent
     \bf#3\par}}%
\def\@farticle#1#2{\markboth{#2}{#2}%
    \thispagestyle{myheadings}%
     \vspace*{.5pc}%
    {\parindent=\mathindent \bf #1\par}%
     \vspace*{1.5pc}%
    {\exhyphenpenalty=10000\hyphenpenalty=10000
     \Large\raggedright\noindent
     \bf#2\par}}%
%
% Letters to the Editor
%
% Usage \letter{Full title}
% No short title is required for Letters
%
\def\letter#1{\article[Letter to the Editor]{LETTER TO THE EDITOR}{#1}}
%
% Review articles
%
% Usage: \review[Short title]{Full title}
% [Short title] is optional; use where title is too long
% or contains footnotes, 50 characters maximum 
%
\def\review{\@ifnextchar[{\@sreview}{\@freview}}
\def\@sreview[#1]#2{\@sarticle[#1]{REVIEW ARTICLE}{#2}}
\def\@freview#1{\@farticle{REVIEW ARTICLE}{#1}}
%
% Topical Review
%
% Usage: \topical[Short title]{Full title}
% [Short title] is optional; use where title is too long
% or contains footnotes, 50 characters maximum 
%
\def\topical{\@ifnextchar[{\@stopical}{\@ftopical}}
\def\@stopical[#1]#2{\@sarticle[#1]{TOPICAL REVIEW}{#2}}
\def\@ftopical#1{\@farticle{TOPICAL REVIEW}{#1}}
%
% Comments
%
% Usage: \comment[Short title]{Full title}
% [Short title] is optional; use where title is too long
% or contains footnotes, 50 characters maximum 
%
\def\comment{\@ifnextchar[{\@scomment}{\@fcomment}}
\def\@scomment[#1]#2{\@sarticle[#1]{COMMENT}{#2}}
\def\@fcomment#1{\@farticle{COMMENT}{#1}}
%
% Rapid Communications
%
% Usage: \rapid[Short title]{Full title}
% [Short title] is optional; use where title is too long
% or contains footnotes, 50 characters maximum 
%
\def\rapid{\@ifnextchar[{\@srapid}{\@frapid}}
\def\@srapid[#1]#2{\@sarticle[#1]{RAPID COMMUNICATION}{#2}}
\def\@frapid#1{\@farticle{RAPID COMMUNICATION}{#1}}
%
% Notes
%
% Usage: \note[Short title]{Full title}
% [Short title] is optional; use where title is too long
% or contains footnotes, 50 characters maximum 
%
\def\note{\@ifnextchar[{\@snote}{\@fnote}}
\def\@snote[#1]#2{\@sarticle[#1]{NOTE}{#2}}
\def\@fnote#1{\@farticle{NOTE}{#1}}
%
% Preliminary Communications
%
% Usage: \prelim[Short title]{Full title}
% [Short title] is optional; use where title is too long
% or contains footnotes, 50 characters maximum 
%
\def\prelim{\@ifnextchar[{\@sprelim}{\@fprelim}}
\def\@sprelim[#1]#2{\@sarticle[#1]{PRELIMINARY COMMUNICATION}{#2}}
\def\@fprelim#1{\@farticle{PRELIMINARY COMMUNICATION}{#1}}
%
% List of authors
%
% Usage \author[Short form]{List of all authors}
% The short form excludes footnote symbols linking authors to addresses 
% and is used for running heads in printed version (but not on preprints)
%
\renewcommand{\author}{\@ifnextchar[{\@sauthor}{\@fauthor}}
\def\@sauthor[#1]#2{\markright{#1}    % for production only
   \vspace*{1.5pc}%
   \begin{indented}%
   \item[]\normalsize\bf\raggedright#2
   \end{indented}%
   \smallskip}
\def\@fauthor#1{%\markright{#1}         for production only
   \vspace*{1.5pc}%
   \begin{indented}%
   \item[]\normalsize\bf\raggedright#1
   \end{indented}%
   \smallskip}
%
% Affiliation (authors address)
%
% Usage: \address{Address of first author}
%        \address{Address of second author}
% Use once for each address, use symbols \dag \ddag \S \P $\|$
% to connect authors with addresses
%
\newcommand{\address}[1]{\begin{indented}
   \item[]\rm\raggedright #1
   \end{indented}}
%
% American Mathematical Society Classification Numbers
% Usage: \ams{57.XX, 58.XX}
%
\def\ams#1{\vspace{10pt}
     \begin{indented}
     \item[]\rm AMS classification scheme numbers: #1\par
     \end{indented}}
%
% A single Physics & Astronomy Classification Number
% Usage \pacno{31.10}
%
\def\pacno#1{\vspace{10pt}
     \begin{indented}
     \item[]\rm PACS number: #1\par
     \end{indented}}
%
% Physics & Astronomy Classification Numbers (more than one)
% Usage \pacs{31.10, 31.20T}
%
\def\pacs#1{\vspace{10pt}
     \begin{indented}
     \item[]\rm PACS numbers: #1\par
     \end{indented}}
%
% Submission details. If \jl command used journals name printed
% otherwise Institute of Physics Publishing 
%
\def\submitted{\vspace{28pt plus 10pt minus 18pt}
     \noindent{\small\rm Submitted to: {\it \journal}\par}}
%
\def\submitto#1{\vspace{28pt plus 10pt minus 18pt}
     \noindent{\small\rm Submitted to: {\it #1}\par}}
%
% For articles (other than Letters) not divided into sections
% Usage \nosections Start of text
%
\def\nosections{\vspace{30\p@ plus12\p@ minus12\p@}
    \noindent\ignorespaces}
%
% Acknowledgments (no heading if letter)
% Usage \ack for Acknowledgments, \ackn for Acknowledgement
%
\def\ack{\ifletter\bigskip\noindent\ignorespaces\else
    \section*{Acknowledgments}\fi}
\def\ackn{\ifletter\bigskip\noindent\ignorespaces\else
    \section*{Acknowledgment}\fi}
%
% Footnotes: symbols selected in order \dag (1), \ddag (2), \S (3), 
% $\|$ (4), $\P$ (5), $^+$ (6), $^*$ (7), \sharp (8), \dagger\dagger (9)
% unless optional argument of [<num>] use to specify required symbol, 
% 1=\dag, 2=\ddag, etc
% Usage: \footnote{Text of footnote}
%        \footnote[3]{Text of footnote}
%
\def\footnoterule{}%
\setcounter{footnote}{1}
\long\def\@makefntext#1{\parindent 1em\noindent 
 \makebox[1em][l]{\footnotesize\rm$\m@th{\fnsymbol{footnote}}$}%
 \footnotesize\rm #1}
\def\@makefnmark{\hbox{${\fnsymbol{footnote}}\m@th$}}
\def\@thefnmark{\fnsymbol{footnote}}
\def\footnote{\@ifnextchar[{\@xfootnote}{\stepcounter{\@mpfn}%
       \begingroup\let\protect\noexpand
       \xdef\@thefnmark{\thempfn}\endgroup
     \@footnotemark\@footnotetext}}
\def\@xfootnote[#1]{\setcounter{footnote}{#1}%
   \addtocounter{footnote}{-1}\footnote}
\def\@fnsymbol#1{\ifcase#1\or \dagger\or \ddagger\or \S\or
   \|\or \P\or ^{+}\or ^{\tsty *}\or \sharp
   \or \dagger\dagger \else\@ctrerr\fi\relax}
%
% IOP Journals
%
\newcounter{jnl}
\newcommand{\jl}[1]{\setcounter{jnl}{#1}}
\def\journal{\ifnum\thejnl=0 Institute of Physics Publishing\fi
        \ifnum\thejnl=1 J. Phys.\ A: Math.\ Gen.\ \fi
        \ifnum\thejnl=2 J. Phys.\ B: At.\ Mol.\ Opt.\ Phys.\ \fi
        \ifnum\thejnl=3 J. Phys.:\ Condens. Matter\ \fi
        \ifnum\thejnl=4 J. Phys.\ G: Nucl.\ Part.\ Phys.\ \fi
        \ifnum\thejnl=5 Inverse Problems\ \fi
        \ifnum\thejnl=6 Class. Quantum Grav.\ \fi
        \ifnum\thejnl=7 Network: Comput.\ Neural Syst.\ \fi
        \ifnum\thejnl=8 Nonlinearity\ \fi
        \ifnum\thejnl=9 J. Opt. B: Quantum Semiclass. Opt.\ \fi
        \ifnum\thejnl=10 Waves Random Media\ \fi
        \ifnum\thejnl=11 J. Opt. A: Pure Appl. Opt.\ \fi
        \ifnum\thejnl=12 Phys. Med. Biol.\ \fi
        \ifnum\thejnl=13 Modelling Simul.\ Mater.\ Sci.\ Eng.\ \fi
        \ifnum\thejnl=14 Plasma Phys. Control. Fusion\ \fi
        \ifnum\thejnl=15 Physiol. Meas.\ \fi
        \ifnum\thejnl=16 Combust. Theory Modelling\ \fi
        \ifnum\thejnl=17 High Perform.\ Polym.\ \fi
        \ifnum\thejnl=18 Public Understand. Sci.\ \fi
        \ifnum\thejnl=19 Rep.\ Prog.\ Phys.\ \fi
        \ifnum\thejnl=20 J.\ Phys.\ D: Appl.\ Phys.\ \fi
        \ifnum\thejnl=21 Supercond.\ Sci.\ Technol.\ \fi
        \ifnum\thejnl=22 Semicond.\ Sci.\ Technol.\ \fi
        \ifnum\thejnl=23 Nanotechnology\ \fi
        \ifnum\thejnl=24 Measur.\ Sci.\ Technol.\ \fi
        \ifnum\thejnl=25 Plasma.\ Sources\ Sci.\ Technol.\ \fi
        \ifnum\thejnl=26 Smart\ Mater.\ Struct.\ \fi
        \ifnum\thejnl=27 J.\ Micromech.\ Microeng.\ \fi
        \ifnum\thejnl=28 Distrib.\ Syst.\ Engng\ \fi
        \ifnum\thejnl=29 Bioimaging\ \fi
        \ifnum\thejnl=30 J.\ Radiol. Prot.\ \fi
        \ifnum\thejnl=31 Europ. J. Phys.\ \fi
        \ifnum\thejnl=32 J. Opt. A: Pure Appl. Opt.\ \fi
        \ifnum\thejnl=33 New. J. Phys.\ \fi}
%
% E-mail addresses (to provide links from headers)
%
\def\eads#1{\vspace*{5pt}\address{E-mail: #1}}
\def\ead#1{\vspace*{5pt}\address{E-mail: \mailto{#1}}}
\def\mailto#1{{\tt #1}}
%
% Switches
%
\newif\ifletter
%
\setcounter{secnumdepth}{3}
\newcounter {section}
\newcounter {subsection}[section]
\newcounter {subsubsection}[subsection]
\newcounter {paragraph}[subsubsection]
\newcounter {subparagraph}[paragraph]
\renewcommand\thesection       {\arabic{section}}
\renewcommand\thesubsection    {\thesection.\arabic{subsection}}
\renewcommand\thesubsubsection {\thesubsection.\arabic{subsubsection}}
\renewcommand\theparagraph     {\thesubsubsection.\arabic{paragraph}}
\renewcommand\thesubparagraph  {\theparagraph.\arabic{subparagraph}}
\def\@chapapp{Section}

\newcommand\section{\@startsection {section}{1}{\z@}%
                   {-3.5ex \@plus -1ex \@minus -.2ex}%
                   {2.3ex \@plus.2ex}%
                   {\reset@font\normalsize\bfseries\raggedright}}
\newcommand\subsection{\@startsection{subsection}{2}{\z@}%
                   {-3.25ex\@plus -1ex \@minus -.2ex}%
                   {1.5ex \@plus .2ex}%
                   {\reset@font\normalsize\itshape\raggedright}}
\newcommand\subsubsection{\@startsection{subsubsection}{3}{\z@}%
                                     {-3.25ex\@plus -1ex \@minus -.2ex}%
                                     {-1em \@plus .2em}%
                                     {\reset@font\normalsize\itshape}}
\newcommand\paragraph{\@startsection{paragraph}{4}{\z@}%
                                    {3.25ex \@plus1ex \@minus.2ex}%
                                    {-1em}%
                                    {\reset@font\normalsize\itshape}}
\newcommand\subparagraph{\@startsection{subparagraph}{5}{\parindent}%
                                       {3.25ex \@plus1ex \@minus .2ex}%
                                       {-1em}%
                                      {\reset@font\normalsize\itshape}}
\def\@sect#1#2#3#4#5#6[#7]#8{\ifnum #2>\c@secnumdepth
     \let\@svsec\@empty\else
     \refstepcounter{#1}\edef\@svsec{\csname the#1\endcsname. }\fi
     \@tempskipa #5\relax
      \ifdim \@tempskipa>\z@
        \begingroup #6\relax
          \noindent{\hskip #3\relax\@svsec}{\interlinepenalty \@M #8\par}%
        \endgroup
       \csname #1mark\endcsname{#7}\addcontentsline
         {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                      \protect\numberline{\csname the#1\endcsname}\fi
                    #7}\else
        \def\@svsechd{#6\hskip #3\relax  %% \relax added 2 May 90
                   \@svsec #8\csname #1mark\endcsname
                      {#7}\addcontentsline
                           {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                             \protect\numberline{\csname the#1\endcsname}\fi
                       #7}}\fi
     \@xsect{#5}}
%
\def\@ssect#1#2#3#4#5{\@tempskipa #3\relax
   \ifdim \@tempskipa>\z@
     \begingroup #4\noindent{\hskip #1}{\interlinepenalty \@M #5\par}\endgroup
   \else \def\@svsechd{#4\hskip #1\relax #5}\fi
    \@xsect{#3}}

\setlength\leftmargini{2em}
\setlength\leftmarginii{2em}
\setlength\leftmarginiii{1.8em}
\setlength\leftmarginiv{1.6em}
\setlength\leftmarginv{1em}
\setlength\leftmarginvi{1em}
\setlength\leftmargin{\leftmargini}
\setlength\labelsep{0.5em}
\setlength\labelwidth{\leftmargini}
\addtolength\labelwidth{-\labelsep}
\@beginparpenalty -\@lowpenalty
\@endparpenalty   -\@lowpenalty
\@itempenalty     -\@lowpenalty
\renewcommand\theenumi{\roman{enumi}}
\renewcommand\theenumii{\alph{enumii}}
\renewcommand\theenumiii{\arabic{enumiii}}
\renewcommand\theenumiv{\Alph{enumiv}}
\newcommand\labelenumi{(\theenumi)}
\newcommand\labelenumii{(\theenumii)}
\newcommand\labelenumiii{\theenumiii.}
\newcommand\labelenumiv{(\theenumiv)}
\renewcommand\p@enumii{(\theenumi)}
\renewcommand\p@enumiii{(\theenumi.\theenumii)}
\renewcommand\p@enumiv{(\theenumi.\theenumii.\theenumiii)}
\newcommand\labelitemi{$\m@th\bullet$}
\newcommand\labelitemii{\normalfont\bfseries --}
\newcommand\labelitemiii{$\m@th\ast$}
\newcommand\labelitemiv{$\m@th\cdot$}
\newenvironment{description}
               {\list{}{\labelwidth\z@ \itemindent-\leftmargin
                        \let\makelabel\descriptionlabel}}
               {\endlist}
\newcommand\descriptionlabel[1]{\hspace\labelsep
                                \normalfont\bfseries #1}
\newenvironment{abstract}{%
      \vspace{16pt plus3pt minus3pt}
      \begin{indented}
      \item[]{\bfseries \abstractname.}\quad\rm\ignorespaces} 
      {\end{indented}\if@titlepage\newpage\else\vspace{18\p@ plus18\p@}\fi}
\newenvironment{verse}
               {\let\\=\@centercr
                \list{}{\itemsep      \z@
                        \itemindent   -1.5em%
                        \listparindent\itemindent
                        \rightmargin  \leftmargin
                        \advance\leftmargin 1.5em}%
                \item[]}
               {\endlist}
\newenvironment{quotation}
               {\list{}{\listparindent 1.5em%
                        \itemindent    \listparindent
                        \rightmargin   \leftmargin
                        \parsep        \z@ \@plus\p@}%
                \item[]}
               {\endlist}
\newenvironment{quote}
               {\list{}{\rightmargin\leftmargin}%
                \item[]}
               {\endlist}
\newenvironment{titlepage}
    {%
        \@restonecolfalse\newpage
      \thispagestyle{empty}%
      \if@compatibility
        \setcounter{page}{0}
      \else
        \setcounter{page}{1}%
      \fi}%
    {\newpage\setcounter{page}{1}}
\def\appendix{\@ifnextchar*{\@appendixstar}{\@appendix}}
\def\@appendix{\eqnobysec\@appendixstar}
\def\@appendixstar{\@@par
 \ifnumbysec                         %  Added 30/4/94 to get Table A1,
 \@addtoreset{table}{section}        %  Table B1 etc if numbering by
 \@addtoreset{figure}{section}\fi    %  section
 \setcounter{section}{0}
 \setcounter{subsection}{0}
 \setcounter{subsubsection}{0}
 \setcounter{equation}{0}
 \setcounter{figure}{0}
 \setcounter{table}{0}
 \def\thesection{Appendix \Alph{section}}   
 \def\theequation{\ifnumbysec
      \Alph{section}.\arabic{equation}\else
      \Alph{section}\arabic{equation}\fi}  % Comment A\arabic{equation} maybe
 \def\thetable{\ifnumbysec                 % better? 15/4/95
      \Alph{section}\arabic{table}\else
      A\arabic{table}\fi}
 \def\thefigure{\ifnumbysec
      \Alph{section}\arabic{figure}\else
      A\arabic{figure}\fi}}
\def\noappendix{\setcounter{figure}{0}
     \setcounter{table}{0}
     \def\thetable{\arabic{table}}
     \def\thefigure{\arabic{figure}}}
\setlength\arraycolsep{5\p@}
\setlength\tabcolsep{6\p@}
\setlength\arrayrulewidth{.4\p@}
\setlength\doublerulesep{2\p@}
\setlength\tabbingsep{\labelsep}
\skip\@mpfootins = \skip\footins
\setlength\fboxsep{3\p@}
\setlength\fboxrule{.4\p@}
\renewcommand\theequation{\arabic{equation}}
\newcounter{figure}
\renewcommand\thefigure{\@arabic\c@figure}
\def\fps@figure{tbp}
\def\ftype@figure{1}
\def\ext@figure{lof}
\def\fnum@figure{\figurename~\thefigure}
\newenvironment{figure}{\footnotesize\rm\@float{figure}}%
    {\end@float\normalsize\rm}
\newenvironment{figure*}{\footnotesize\rm\@dblfloat{figure}}{\end@dblfloat}
\newcounter{table}
\renewcommand\thetable{\@arabic\c@table}
\def\fps@table{tbp}
\def\ftype@table{2}
\def\ext@table{lot}
\def\fnum@table{\tablename~\thetable}
\newenvironment{table}{\footnotesize\rm\@float{table}}%
   {\end@float\normalsize\rm}
\newenvironment{table*}{\footnotesize\rm\@dblfloat{table}}%
   {\end@dblfloat\normalsize\rm}
\newlength\abovecaptionskip
\newlength\belowcaptionskip
\setlength\abovecaptionskip{10\p@}
\setlength\belowcaptionskip{0\p@}
%
% Added redefinition of \@caption so captions are not written to 
% aux file therefore less need to \protect fragile commands
%
\long\def\@caption#1[#2]#3{\par\begingroup
    \@parboxrestore
    \normalsize
    \@makecaption{\csname fnum@#1\endcsname}{\ignorespaces #3}\par
  \endgroup}
% 
\long\def\@makecaption#1#2{\vskip \abovecaptionskip 
 \begin{indented}
 \item[]{\bf #1.} #2
 \end{indented}\vskip\belowcaptionskip}
\let\@portraitcaption=\@makecaption

\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\ifiopams
\renewcommand{\cal}{\protect\pcal}
\else
\newcommand{\cal}{\protect\pcal}
\fi
\newcommand{\pcal}{\@fontswitch{\relax}{\mathcal}}
\ifiopams
\renewcommand{\mit}{\protect\pmit}
\else
\newcommand{\mit}{\protect\pmit}
\fi
\newcommand{\pmit}{\@fontswitch{\relax}{\mathnormal}}
\newcommand\@pnumwidth{1.55em}
\newcommand\@tocrmarg {2.55em}
\newcommand\@dotsep{4.5}
\setcounter{tocdepth}{3}
\newcommand\tableofcontents{%
    \section*{\contentsname
        \@mkboth{\uppercase{\contentsname}}{\uppercase{\contentsname}}}%
    \@starttoc{toc}%
    }
\newcommand\l@part[2]{%
  \ifnum \c@tocdepth >-2\relax
    \addpenalty{\@secpenalty}%
    \addvspace{2.25em \@plus\p@}%
    \begingroup
      \setlength\@tempdima{3em}%
      \parindent \z@ \rightskip \@pnumwidth
      \parfillskip -\@pnumwidth
      {\leavevmode
       \large \bfseries #1\hfil \hbox to\@pnumwidth{\hss #2}}\par
       \nobreak
       \if@compatibility
         \global\@nobreaktrue
         \everypar{\global\@nobreakfalse\everypar{}}
      \fi
    \endgroup
  \fi}
\newcommand\l@section[2]{%
  \ifnum \c@tocdepth >\z@
    \addpenalty{\@secpenalty}%
    \addvspace{1.0em \@plus\p@}%
    \setlength\@tempdima{1.5em}%
    \begingroup
      \parindent \z@ \rightskip \@pnumwidth
      \parfillskip -\@pnumwidth
      \leavevmode \bfseries
      \advance\leftskip\@tempdima
      \hskip -\leftskip
      #1\nobreak\hfil \nobreak\hbox to\@pnumwidth{\hss #2}\par
    \endgroup
  \fi}
\newcommand\l@subsection   {\@dottedtocline{2}{1.5em}{2.3em}}
\newcommand\l@subsubsection{\@dottedtocline{3}{3.8em}{3.2em}}
\newcommand\l@paragraph    {\@dottedtocline{4}{7.0em}{4.1em}}
\newcommand\l@subparagraph {\@dottedtocline{5}{10em}{5em}}
\newcommand\listoffigures{%
    \section*{\listfigurename
      \@mkboth{\uppercase{\listfigurename}}%
              {\uppercase{\listfigurename}}}%
    \@starttoc{lof}%
    }
\newcommand\l@figure{\@dottedtocline{1}{1.5em}{2.3em}}
\newcommand\listoftables{%
    \section*{\listtablename
      \@mkboth{\uppercase{\listtablename}}{\uppercase{\listtablename}}}%
    \@starttoc{lot}%
    }
\let\l@table\l@figure
\newenvironment{theindex}
               {\if@twocolumn
                  \@restonecolfalse
                \else
                  \@restonecoltrue
                \fi
                \columnseprule \z@
                \columnsep 35\p@
                \twocolumn[\section*{\indexname}]%
                \@mkboth{\uppercase{\indexname}}%
                        {\uppercase{\indexname}}%
                \thispagestyle{plain}\parindent\z@
                \parskip\z@ \@plus .3\p@\relax
                \let\item\@idxitem}
               {\if@restonecol\onecolumn\else\clearpage\fi}
\newcommand\@idxitem  {\par\hangindent 40\p@}
\newcommand\subitem   {\par\hangindent 40\p@ \hspace*{20\p@}}
\newcommand\subsubitem{\par\hangindent 40\p@ \hspace*{30\p@}}
\newcommand\indexspace{\par \vskip 10\p@ \@plus5\p@ \@minus3\p@\relax}
\newcommand\contentsname{Contents}
\newcommand\listfigurename{List of Figures}
\newcommand\listtablename{List of Tables}
\newcommand\refname{References}
\newcommand\indexname{Index}
\newcommand\figurename{Figure}
\newcommand\tablename{Table}
\newcommand\partname{Part}
\newcommand\appendixname{Appendix}
\newcommand\abstractname{Abstract}
\newcommand\today{\number\day\space\ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December\fi
  \space\number\year}
\setlength\columnsep{10\p@}
\setlength\columnseprule{0\p@}

\newcommand{\Tables}{\clearpage\section*{Tables and table captions}
    \def\fps@table{hp}\noappendix}
\newcommand{\Figures}{\clearpage\section*{Figure captions}
    \def\fps@figure{hp}\noappendix}
%
\newcommand{\Figure}[1]{\begin{figure}
  \caption{#1}
  \end{figure}}
%
\newcommand{\Table}[1]{\begin{table}
  \caption{#1}
  \begin{indented}
  \lineup
  \item[]\begin{tabular}{@{}l*{15}{l}}}

\def\endTable{\end{tabular}\end{indented}\end{table}}
\let\endtab=\endTable
%
\newcommand{\fulltable}[1]{\begin{table}
  \caption{#1}
  \lineup
  \begin{tabular*}{\textwidth}{@{}l*{15}{@{\extracolsep{0pt plus 12pt}}l}}}
\def\endfulltable{\end{tabular*}\end{table}}
%
%
\newcommand{\Bibliography}[1]{\section*{References}\par\numrefs{#1}}
\newcommand{\References}{\section*{References}\par\refs}

\def\thebibliography#1{\list
 {\hfil[\arabic{enumi}]}{\topsep=0\p@\parsep=0\p@
 \partopsep=0\p@\itemsep=0\p@
 \labelsep=5\p@\itemindent=-10\p@
 \settowidth\labelwidth{\footnotesize[#1]}%
 \leftmargin\labelwidth
 \advance\leftmargin\labelsep
 \advance\leftmargin -\itemindent
 \usecounter{enumi}}\footnotesize
 \def\newblock{\ }
 \sloppy\clubpenalty4000\widowpenalty4000
 \sfcode`\.=1000\relax}
\let\endthebibliography=\endlist
\def\numrefs#1{\begin{thebibliography}{#1}}
\def\endnumrefs{\end{thebibliography}}
\let\endbib=\endnumrefs
%
\def\thereferences{\list{}{\topsep=0\p@\parsep=0\p@
 \partopsep=0\p@\itemsep=0\p@\labelsep=0\p@\itemindent=-18\p@
\labelwidth=0\p@\leftmargin=18\p@
}\footnotesize\rm
\def\newblock{\ }
\sloppy\clubpenalty4000\widowpenalty4000
\sfcode`\.=1000\relax
}
%
\let\endthereferences=\endlist
\newlength{\indentedwidth}
\newdimen\mathindent
\indentedwidth=\mathindent
%
% Macro to used for references in the Harvard system
%
\newenvironment{harvard}{\list{}{\topsep=0\p@\parsep=0\p@
\partopsep=0\p@\itemsep=0\p@\labelsep=0\p@\itemindent=-18\p@
\labelwidth=0\p@\leftmargin=18\p@
}\footnotesize\rm
\def\newblock{\ }
\sloppy\clubpenalty4000\widowpenalty4000
\sfcode`\.=1000\relax}{\endlist}
%
\def\refs{\begin{harvard}}
\def\endrefs{\end{harvard}}
%
\newenvironment{indented}{\begin{indented}}{\end{indented}}
\newenvironment{varindent}[1]{\begin{varindent}{#1}}{\end{varindent}}
%
\def\indented{\list{}{\itemsep=0\p@\labelsep=0\p@\itemindent=0\p@
   \labelwidth=0\p@\leftmargin=\mathindent\topsep=0\p@\partopsep=0\p@
   \parsep=0\p@\listparindent=15\p@}\footnotesize\rm}

\let\endindented=\endlist 

\def\varindent#1{\setlength{\varind}{#1}%
   \list{}{\itemsep=0\p@\labelsep=0\p@\itemindent=0\p@
   \labelwidth=0\p@\leftmargin=\varind\topsep=0\p@\partopsep=0\p@
   \parsep=0\p@\listparindent=15\p@}\footnotesize\rm}

\let\endvarindent=\endlist 

\def\[{\relax\ifmmode\@badmath\else
 \begin{trivlist}
 \@beginparpenalty\predisplaypenalty
 \@endparpenalty\postdisplaypenalty
 \item[]\leavevmode
 \hbox to\linewidth\bgroup$ \displaystyle
 \hskip\mathindent\bgroup\fi}
\def\]{\relax\ifmmode \egroup $\hfil \egroup \end{trivlist}\else \@badmath \fi}
\def\equation{\@beginparpenalty\predisplaypenalty
 \@endparpenalty\postdisplaypenalty
\refstepcounter{equation}\trivlist \item[]\leavevmode
 \hbox to\linewidth\bgroup $ \displaystyle
\hskip\mathindent}
\def\endequation{$\hfil \displaywidth\linewidth\@eqnnum\egroup \endtrivlist}
%
\@namedef{equation*}{\[}
\@namedef{endequation*}{\]}
%
\def\eqnarray{\stepcounter{equation}\let\@currentlabel=\theequation
\global\@eqnswtrue
\global\@eqcnt\z@\tabskip\mathindent\let\\=\@eqncr
\abovedisplayskip\topsep\ifvmode\advance\abovedisplayskip\partopsep\fi
\belowdisplayskip\abovedisplayskip
\belowdisplayshortskip\abovedisplayskip
\abovedisplayshortskip\abovedisplayskip
$$\halign to
\linewidth\bgroup\@eqnsel$\displaystyle\tabskip\z@
 {##{}}$&\global\@eqcnt\@ne $\displaystyle{{}##{}}$\hfil
 &\global\@eqcnt\tw@ $\displaystyle{{}##}$\hfil
 \tabskip\@centering&\llap{##}\tabskip\z@\cr}
\def\endeqnarray{\@@eqncr\egroup
 \global\advance\c@equation\m@ne$$\global\@ignoretrue }
\mathindent = 6pc
%
\def\eqalign#1{\null\vcenter{\def\\{\cr}\openup\jot\m@th
  \ialign{\strut$\displaystyle{##}$\hfil&$\displaystyle{{}##}$\hfil
      \crcr#1\crcr}}\,}
%
\def\eqalignno#1{\displ@y \tabskip\z@skip
  \halign to\displaywidth{\hspace{5pc}$\@lign\displaystyle{##}$%
    \tabskip\z@skip
    &$\@lign\displaystyle{{}##}$\hfill\tabskip\@centering
    &\llap{$\@lign\hbox{\rm##}$}\tabskip\z@skip\crcr
    #1\crcr}}
%
\newif\ifnumbysec
\def\theequation{\ifnumbysec
      \arabic{section}.\arabic{equation}\else
      \arabic{equation}\fi}
\def\eqnobysec{\numbysectrue\@addtoreset{equation}{section}}

\newcounter{eqnval}
\def\numparts{\addtocounter{equation}{1}%
     \setcounter{eqnval}{\value{equation}}%
     \setcounter{equation}{0}%
     \def\theequation{\ifnumbysec
     \arabic{section}.\arabic{eqnval}{\it\alph{equation}}%
     \else\arabic{eqnval}{\it\alph{equation}}\fi}}

\def\endnumparts{\def\theequation{\ifnumbysec
     \arabic{section}.\arabic{equation}\else
     \arabic{equation}\fi}%
     \setcounter{equation}{\value{eqnval}}}
%
\def\cases#1{%
     \left\{\,\vcenter{\def\\{\cr}\normalbaselines\openup1\jot\m@th%
     \ialign{\strut$\displaystyle{##}\hfil$&\tqs
     \rm##\hfil\crcr#1\crcr}}\right.}%
%
\newcommand{\e}{\mathrm{e}}
\newcommand{\rme}{\mathrm{e}}
\newcommand{\rmi}{\mathrm{i}}
\newcommand{\rmd}{\mathrm{d}}
\renewcommand{\qquad}{\hspace*{25pt}}
\newcommand{\tdot}[1]{\stackrel{\dots}{#1}}   % Added 1/9/94
\newcommand{\tqs}{\hspace*{25pt}}
\newcommand{\fl}{\hspace*{-\mathindent}}
\newcommand{\Tr}{\mathop{\mathrm{Tr}}\nolimits}
\newcommand{\tr}{\mathop{\mathrm{tr}}\nolimits}
\newcommand{\Or}{\mathord{\mathrm{O}}} %changed from \mathop 20/1/95
\newcommand{\lshad}{[\![}
\newcommand{\rshad}{]\!]}
\newcommand{\case}[2]{{\textstyle\frac{#1}{#2}}}
\def\pt(#1){({\it #1\/})}
\newcommand{\dsty}{\displaystyle}
\newcommand{\tsty}{\textstyle}
\newcommand{\ssty}{\scriptstyle}
\newcommand{\sssty}{\scriptscriptstyle}
\def\lo#1{\llap{${}#1{}$}}
\def\eql{\llap{${}={}$}}
\def\lsim{\llap{${}\sim{}$}}
\def\lsimeq{\llap{${}\simeq{}$}}
\def\lequiv{\llap{${}\equiv{}$}}
%
\newcommand{\eref}[1]{(\ref{#1})}
\newcommand{\sref}[1]{section~\ref{#1}}
\newcommand{\fref}[1]{figure~\ref{#1}}
\newcommand{\tref}[1]{table~\ref{#1}}
\newcommand{\Eref}[1]{Equation (\ref{#1})}
\newcommand{\Sref}[1]{Section~\ref{#1}}
\newcommand{\Fref}[1]{Figure~\ref{#1}}
\newcommand{\Tref}[1]{Table~\ref{#1}}

\newcommand{\opencircle}{\mbox{\Large$\circ\,$}}  % moved Large outside maths
\newcommand{\opensquare}{\mbox{$\rlap{$\sqcap$}\sqcup$}}
\newcommand{\opentriangle}{\mbox{$\triangle$}}
\newcommand{\opentriangledown}{\mbox{$\bigtriangledown$}}
\newcommand{\opendiamond}{\mbox{$\diamondsuit$}}
\newcommand{\fullcircle}{\mbox{{\Large$\bullet\,$}}} % moved Large outside maths
\newcommand{\fullsquare}{\,\vrule height5pt depth0pt width5pt}
\newcommand{\dotted}{\protect\mbox{${\mathinner{\cdotp\cdotp\cdotp\cdotp\cdotp\cdotp}}$}}
\newcommand{\dashed}{\protect\mbox{-\; -\; -\; -}}
\newcommand{\broken}{\protect\mbox{-- -- --}}
\newcommand{\longbroken}{\protect\mbox{--- --- ---}}
\newcommand{\chain}{\protect\mbox{--- $\cdot$ ---}}
\newcommand{\dashddot}{\protect\mbox{--- $\cdot$ $\cdot$ ---}}
\newcommand{\full}{\protect\mbox{------}}

\def\;{\protect\psemicolon}
\def\psemicolon{\relax\ifmmode\mskip\thickmuskip\else\kern .3333em\fi}
\def\lineup{\def\0{\hbox{\phantom{\footnotesize\rm 0}}}%
    \def\m{\hbox{$\phantom{-}$}}%
    \def\-{\llap{$-$}}}
%
%%%%%%%%%%%%%%%%%%%%%
% Tables rules      %
%%%%%%%%%%%%%%%%%%%%%

\newcommand{\boldarrayrulewidth}{1\p@} 
% Width of bold rule in tabular environment.

\def\bhline{\noalign{\ifnum0=`}\fi\hrule \@height  
\boldarrayrulewidth \futurelet \@tempa\@xhline}

\def\@xhline{\ifx\@tempa\hline\vskip \doublerulesep\fi
      \ifnum0=`{\fi}}

%
% Rules for tables with extra space around
%
\newcommand{\br}{\ms\bhline\ms}
\newcommand{\mr}{\ms\hline\ms}
%
\newcommand{\centre}[2]{\multispan{#1}{\hfill #2\hfill}}
\newcommand{\crule}[1]{\multispan{#1}{\hspace*{\tabcolsep}\hrulefill
  \hspace*{\tabcolsep}}}
\newcommand{\fcrule}[1]{\ifnum\thetabtype=1\multispan{#1}{\hrulefill
  \hspace*{\tabcolsep}}\else\multispan{#1}{\hrulefill}\fi}
%
% Extra spaces for tables and displayed equations
%
\newcommand{\ms}{\noalign{\vspace{3\p@ plus2\p@ minus1\p@}}}
\newcommand{\bs}{\noalign{\vspace{6\p@ plus2\p@ minus2\p@}}}
\newcommand{\ns}{\noalign{\vspace{-3\p@ plus-1\p@ minus-1\p@}}}
\newcommand{\es}{\noalign{\vspace{6\p@ plus2\p@ minus2\p@}}\displaystyle}%
%
\newcommand{\etal}{{\it et al\/}\ }
\newcommand{\dash}{------}
\newcommand{\nonum}{\par\item[]}                %\par added 1/9/93
\newcommand{\mat}[1]{\underline{\underline{#1}}}
%
% abbreviations for IOPP journals
%
\newcommand{\CQG}{{\it Class. Quantum Grav.} }
\newcommand{\CTM}{{\it Combust. Theory Modelling\/} }
\newcommand{\DSE}{{\it Distrib. Syst. Engng\/} }
\newcommand{\EJP}{{\it Eur. J. Phys.} } 
\newcommand{\HPP}{{\it High Perform. Polym.} }              % added 4/5/93
\newcommand{\IP}{{\it Inverse Problems\/} }
\newcommand{\JHM}{{\it J. Hard Mater.} }                    % added 4/5/93
\newcommand{\JO}{{\it J. Opt.} }
\newcommand{\JOA}{{\it J. Opt. A: Pure Appl. Opt.} }
\newcommand{\JOB}{{\it J. Opt. B: Quantum Semiclass. Opt.} }
\newcommand{\JPA}{{\it J. Phys. A: Math. Gen.} }
\newcommand{\JPB}{{\it J. Phys. B: At. Mol. Phys.} }      %1968-87
\newcommand{\jpb}{{\it J. Phys. B: At. Mol. Opt. Phys.} } %1988 and onwards
\newcommand{\JPC}{{\it J. Phys. C: Solid State Phys.} }   %1968--1988
\newcommand{\JPCM}{{\it J. Phys.: Condens. Matter\/} }    %1989 and onwards
\newcommand{\JPD}{{\it J. Phys. D: Appl. Phys.} }
\newcommand{\JPE}{{\it J. Phys. E: Sci. Instrum.} }
\newcommand{\JPF}{{\it J. Phys. F: Met. Phys.} }
\newcommand{\JPG}{{\it J. Phys. G: Nucl. Phys.} }         %1975--1988
\newcommand{\jpg}{{\it J. Phys. G: Nucl. Part. Phys.} }   %1989 and onwards
\newcommand{\MSMSE}{{\it Modelling Simulation Mater. Sci. Eng.} }
\newcommand{\MST}{{\it Meas. Sci. Technol.} }                 %1990 and onwards
\newcommand{\NET}{{\it Network: Comput. Neural Syst.} }
\newcommand{\NJP}{{\it New J. Phys.} }
\newcommand{\NL}{{\it Nonlinearity\/} }
\newcommand{\NT}{{\it Nanotechnology} }
\newcommand{\PAO}{{\it Pure Appl. Optics\/} }
\newcommand{\PM}{{\it Physiol. Meas.} }                        % added 4/5/93
\newcommand{\PMB}{{\it Phys. Med. Biol.} }
\newcommand{\PPCF}{{\it Plasma Phys. Control. Fusion\/} }      % added 4/5/93
\newcommand{\PSST}{{\it Plasma Sources Sci. Technol.} }
\newcommand{\PUS}{{\it Public Understand. Sci.} }
\newcommand{\QO}{{\it Quantum Opt.} }
\newcommand{\QSO}{{\em Quantum Semiclass. Opt.} }
\newcommand{\RPP}{{\it Rep. Prog. Phys.} }
\newcommand{\SLC}{{\it Sov. Lightwave Commun.} }               % added 4/5/93 
\newcommand{\SST}{{\it Semicond. Sci. Technol.} }
\newcommand{\SUST}{{\it Supercond. Sci. Technol.} }
\newcommand{\WRM}{{\it Waves Random Media\/} }
\newcommand{\JMM}{{\it J. of Michromech. and Microeng.\/} }
%
% Other commonly quoted journals
%
\newcommand{\AC}{{\it Acta Crystallogr.} }
\newcommand{\AM}{{\it Acta Metall.} }
\newcommand{\AP}{{\it Ann. Phys., Lpz.} }
\newcommand{\APNY}{{\it Ann. Phys., NY\/} }
\newcommand{\APP}{{\it Ann. Phys., Paris\/} }
\newcommand{\CJP}{{\it Can. J. Phys.} }
\newcommand{\JAP}{{\it J. Appl. Phys.} }
\newcommand{\JCP}{{\it J. Chem. Phys.} }
\newcommand{\JJAP}{{\it Japan. J. Appl. Phys.} }
\newcommand{\JP}{{\it J. Physique\/} }
\newcommand{\JPhCh}{{\it J. Phys. Chem.} }
\newcommand{\JMMM}{{\it J. Magn. Magn. Mater.} }
\newcommand{\JMP}{{\it J. Math. Phys.} }
\newcommand{\JOSA}{{\it J. Opt. Soc. Am.} }
\newcommand{\JPSJ}{{\it J. Phys. Soc. Japan\/} }
\newcommand{\JQSRT}{{\it J. Quant. Spectrosc. Radiat. Transfer\/} }
\newcommand{\NC}{{\it Nuovo Cimento\/} }
\newcommand{\NIM}{{\it Nucl. Instrum. Methods\/} }
\newcommand{\NP}{{\it Nucl. Phys.} }
\newcommand{\PL}{{\it Phys. Lett.} }
\newcommand{\PR}{{\it Phys. Rev.} }
\newcommand{\PRL}{{\it Phys. Rev. Lett.} }
\newcommand{\PRS}{{\it Proc. R. Soc.} }
\newcommand{\PS}{{\it Phys. Scr.} }
\newcommand{\PSS}{{\it Phys. Status Solidi\/} }
\newcommand{\PTRS}{{\it Phil. Trans. R. Soc.} }
\newcommand{\RMP}{{\it Rev. Mod. Phys.} }
\newcommand{\RSI}{{\it Rev. Sci. Instrum.} }
\newcommand{\SSC}{{\it Solid State Commun.} }
\newcommand{\ZP}{{\it Z. Phys.} }
%
\pagestyle{headings}
\pagenumbering{arabic}      % Arabic page numbers
\raggedbottom
\onecolumn
\endinput
%% 
%% End of file `iopart.cls'.


